Axion searches at colliders

We provide an introduction to searches for axions and Axion-Like Particles (ALPs) at colliders. After covering the basics of collider physics, with a focus on production and detection of new particles, we give a rather broad introduction into searches for dark sectors at colliders. While our focus is on searches for light dark sectors, with the special emphasis on ALPs, we also contrast these with searches for heavy dark matter. In the final part of the notes we provide a ``tutorial'', a worked out example of a search for a photo-philic ALP in $e^+e^-$ collisions, reflecting the actual analysis that was performed at Belle-II with early data.

==> from_POS/readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

